GAN Ensemble for Anomaly Detection

When formulated as an unsupervised learning problem, anomaly detection often requires a model to learn the distribution of normal data. Previous works apply Generative Adversarial Networks (GANs) to anomaly detection tasks and show good performances from these models. Motivated by the observation that GAN ensembles often outperform single GANs in generation tasks, we propose to construct GAN ensembles for anomaly detection. In the proposed method, a group of generators and a group of discriminators are trained together, so every generator gets feedback from multiple discriminators, and vice versa. Compared to a single GAN, a GAN ensemble can better model the distribution of normal data and thus better detect anomalies. Our theoretical analysis of GANs and GAN ensembles explains the role of a GAN discriminator in anomaly detection. In the empirical study, we evaluate ensembles constructed from four types of base models, and the results show that these ensembles clearly outperform single models in a series of tasks of anomaly detection.

==> rebuttal.txt <==
Thank reviewers for your feedback!

***Please allow us to first summarize our contributions as follows:
1. We come up with an ensemble framework that can be applied to previous anomaly detection models based on GANs. The ensemble has clear performance improvement over single models. 
2. We analyze latent representations of these models and explain why ensemble improves the performance.   
3. Our work is the first theoretical analysis of the roles of discriminators in anomaly detection.
4. We find that the ensemble size 3 is a good balance between performance and computation. This rule is proved to work in a wide range of applications. 

***Then we give responses to your comments below. 

**Reviewer #3

Q1: More experiments for the role of GAN discriminator：
A1: We have two experiments to explain the role of discriminators. First, the visualization in Figure 4(f) shows that the discriminator discriminate normal(green) and abnormal(blue) samples well from their latent vectors. Second, Figure 6 shows that detection performances are better when discriminators contribute more to anomaly scores.

We also conduct a separate experiment, in which we train an ensemble of autoencoders and calculate anomaly scores from reconstruction loss only (discriminators are not used at all). The average AUROC drops by 18.2% and 14.7% on MNIST and CIFAR10 datasets. 

Q2: The novelty of this paper is limited:
A2: This work has several innovations that are not touched by the current literature. 1) This work is the first to apply GAN ensemble to anomaly detection. It is not straightforward to apply previous GAN ensemble to anomaly detection. For example, encoder-decoders are used as "generators", which is different from previous GAN models. We also design the method of computing anomaly scores from both generators and discriminators, while previous GAN ensembles do not have this step. 2) We also take measures to increase diversity in the ensemble At every iteration, e.g. random batch training for random pairs of the generators and discriminators. 3) Our analysis of the role of discriminators explains the successes of both ours and previous GANs in anomaly detection. 

**Reviewer #4
Q1: How each constituent in the ensemble performs?
A1: We conducted a new experiment to address your comment. We take out a generator-discriminator pair from the ensemble and evaluate its performance. We find out that the pair trained in an ensemble perform better than the base model, which is a generator-discriminator pair trained independently. In the experiment of f-AnoGAN on digit 3, single models from the ensemble improves the base model by 0.11 +/- 0.02 in terms of AUROC. This result indicates that every generator/discriminator benefits from feedback from multiple discriminator/generator. 

Q2: ... explain how the diversity in the ensemble is induced?
A2: The diversity is induced through the following measures: random mini-batch training; random initialization of model parameters; random pairing of generators and discriminators. We will include this point to the next version of our submission.
 
Q3: Suggestion to combine different GAN-based results
A3: Our answer to Q1 indicates that an ensemble of an individually-trained model is unlikely to get premium performance. However, combining different types of GANs in our ensemble is a good idea -- we will investigate it in the future.

Q4: “during training, are alphas fixed?” & “are alphas from {0,1} or ...?”
A4: For fair comparisons to previous methods, we fix alphas the same as their corresponding values specified in original papers. 

Q5: The pairs of Gen/Disc change at each iteration; how can we be sure it converged properly? 
A5: The theoretical analysis in previous work of MIX+GAN (Arora et al. 2017) shows that a mixture of generators and discriminators actually provide a better guarantee of convergence. In our experiment, we did not observe convergence issues in training losses of generator-discriminator pairs.

Q6: It is not clear on what data Figure 4 is made, could you clarify that?
A6: Figure 4 visualizes latent vectors when the “ship" class is treated as anomalous in CIFAR. We randomly choose 400 normal samples and 200 abnormal samples. Then we visualize real/synthetic encoding vectors and real/synthetic hidden vectors from a trained f-AnoGAN ensemble. We will clarify this in the next version.

Q7: In Figure 6, AUROC trend downward beta > 50 or stay constant?
A7: For both base model and ensemble model, AUROC trends stay constant when beta >50

**Reviewer #5
Q1: The “theoretical analysis” only considers WGANs... It is unclear why this is presented as an “explanation” for all GAN methods.
A1: The work by Zhou et al. [link: https://arxiv.org/pdf/1902.05687.pdf] shows that all GAN models shares the same principle. By using various bounds, our analysis are likely to generalize to other types of GANs , though it does need tedious notations. At least the principle of this analysis should be true for other models. 
 
Q2: ... So a real-life anomaly that is perfectly photorealistic might well be classified as coming from the normal data distribution ...
A2: In abnormal detection, a GAN or GAN ensemble is trained to differentiate images that are far from the training images. The difference include both high-level and low-level features. For example, a car image is novel for a GAN model that are trained to generate human faces. Our theoretical analysis also indicates that the discriminator will give low probability to an example when it is far from training examples. 

Q3:There exists prior work concerning ensembles of generative models...
A3:The work mentioned tries to explore a method to compute a p(x) explicitly. They adopt a VAE structure to do so. They didn’t use any GAN based models to implement the experiments. In our work, we don't need to compute p(x). Instead, we compare the distance between each sample in the latent space. 

Q4;The paper refers twice to “previous work” without any citations.
A4: We will provide  proper citations in the next version.

Q5.It might be better to use AUPR instead of AUROC?
A5: We have used AUROC because we'd like to make a side-to-side comparison to previous works, most of which use AUROC. We will report AUPR for our model in the next version.

Q6: How is beta and alpha chosen? 
A6: For fair comparison, the alphas and beta are fixed to be the same as their corresponding values in base models.

**Reviewer #7
Q1: Concerns about running time in the proposed model when more GANs are needed to ensure the performance of detection. 
A1: Considering the number of updates of generators and discriminators, the training of an ensemble is about K times slower than the base model, assuming K generators and K discriminators are used. Our experiments indicate that K=3 is good enough for the ensemble. The actual training time of an ensemble is about 3 times of that of a base model. Considering the significant performance improvement, the new methods are desirable in many non-timely critical applications.

Q2: Interpretation of why the ensemble model perform well than the single model.
A2: Our theoretical analysis indicates that multiple generators provide more diverse synthetic samples to discriminators, so the discriminator can be better trained to identify samples different training data. Our analysis of latent representations (Figure 4) confirms the analysis. 

Q3: ... multiple generators have a larger joint support than a single one ...
A3: The support of a generator is the range of its underlying function. Given the complexity of these functions, it is hard to give precise description of these supports. However, when generators are very different, they are likely to have very different supports, and the joint of these support will be much larger than each of them. 

Q4: Alpha choices in the experiment
A4: The alphas are fixed to be the same as the ones in base models for fair comparison.
